Modeling the Resource Requirements of Convolutional Neural Networks on Mobile Devices

Convolutional Neural Networks (CNNs) have revolutionized the research in computer vision, due to their ability to capture complex patterns, resulting in high inference accuracies. However, the increasingly complex nature of these neural networks means that they are particularly suited for server computers with powerful GPUs. We envision that deep learning applications will be eventually and widely deployed on mobile devices, e.g., smartphones, self-driving cars, and drones. Therefore, in this paper, we aim to understand the resource requirements (time, memory) of CNNs on mobile devices. First, by deploying several popular CNNs on mobile CPUs and GPUs, we measure and analyze the performance and resource usage for every layer of the CNNs. Our findings point out the potential ways of optimizing the performance on mobile devices. Second, we model the resource requirements of the different CNN computations. Finally, based on the measurement, pro ling, and modeling, we build and evaluate our modeling tool, Augur, which takes a CNN configuration (descriptor) as the input and estimates the compute time and resource usage of the CNN, to give insights about whether and how e ciently a CNN can be run on a given mobile platform. In doing so Augur tackles several challenges: (i) how to overcome pro ling and measurement overhead; (ii) how to capture the variance in different mobile platforms with different processors, memory, and cache sizes; and (iii) how to account for the variance in the number, type and size of layers of the different CNN configurations.

==> tk1cpu-mk.dat <==
64 49 0.8099
576 49 4.06846
1152 49 6.97468
1600 49 10.3097
2304 49 14.4667
3136 49 18.8452
64 196 1.52364
576 196  13.0646
1152 196 26.4568
1600 196 36.6944
2304 196 52.9445
3136 196 72.132
64 784 6.01097
576 784 52.291
1152 784 104.459
1600 784 145.173
2304 784 209.045
3136 784 284.657
64 3136 24.2734
576 3136 209.163
1152 3136 417.307
1600 3136 579.85
2304 3136 834.917
3136 3136 1137.27


==> tk1cpu-nk.dat <==
x  y  z
32 64 1.51004
64 64 1.9414
96 64 2.33003
128 64 3.08328
256 64 6.12886
384 64 9.26964
512 64 12.8499
32 576 6.82959
64 576 13.2805
96 576 19.7867
128 576 26.2666
256 576 52.292
384 576 78.317
512 576 104.375
32 1152 13.9426
64 1152 26.8667
96 1152 39.7817
128 1152 52.7038
256 1152 104.375
384 1152 156.099
512 1152 208.092
32 1600 19.4445
64 1600 37.3558
96 1600 55.2511
128 1600 73.2172
256 1600 144.981
384 1600 216.863
512 1600 289.065
32 2304 28.0327
64 2304 53.8575
96 2304 79.6522
128 2304 105.465
256 2304 208.774
384 2304 312.708
512 2304 416.315
32 3136 38.204
64 3136 73.3127
96 3136 108.446
128 3136 143.595
256 3136 284.313
384 3136 425.294
512 3136 567.095


==> tk1cpu-nm.dat <==
32 49 0.92035
64 49 1.33714
96 49 1.52805
128 49 1.69122
256 49 3.36508
384 49 5.05041
512 49 6.93546
32 196 1.70145
64 196 3.33277
96 196 4.92529
128 196 6.59583
256 196 13.6042
384 196 21.1735
512 196 26.9426
32 784 6.8083
64 784 13.2849
96 784 19.7654
128 784 26.2684
256 784 52.2779
384 784 78.3085
512 784 104.387
32 3136 28.0098
64 3136 53.868
96 3136 79.7034
128 3136 105.561
256 3136 209.064
384 3136 312.632
512 3136 416.452
32 12544 112.061
64 12544 215.418
96 12544 318.838
128 12544 422.234
256 12544 836.733
384 12544 1251.3
512 12544 1667.37


==> tx1cpu-mk.dat <==
64 49 0.4379
576 49 1.00206
1152 49 1.37101
1600 49 2.0578
2304 49 3.0924
3136 49 4.2574
64 196 0.36861
576 196 1.90577
1152 196 3.79163
1600 196 5.47444
2304 196 7.85913
3136 196 10.7135
64 784 0.79803
576 784 8.45797
1152 784 16.6269
1600 784 29.1446
2304 784 42.3711
3136 784 60.913
64 3136 3.26894
576 3136 53.8165
1152 3136 106.345
1600 3136 165.045
2304 3136 239.306
3136 3136 326.058


==> tx1cpu-nk.dat <==
32 64 0.30728
64 64 0.37655
96 64 0.42711
128 64 0.51471
256 64 0.83843
384 64 1.2028
512 64 1.57238
32 576 2.01771
64 576 2.96842
96 576 3.90019
128 576 4.86479
256 576 8.70173
384 576 12.4122
512 576 16.1769
32 1152 3.91221
64 1152 5.76242
96 1152 7.61623
128 1152 9.55617
256 1152 17.0714
384 1152 24.4758
512 1152 31.9634
32 1600 6.18589
64 1600 9.52859
96 1600 12.8964
128 1600 16.242
256 1600 29.6741
384 1600 43.0545
512 1600 56.4236
32 2304 8.84207
64 2304 13.7088
96 2304 18.5651
128 2304 23.6536
256 2304 42.9704
384 2304 62.3623
512 2304 81.8372
32 3136 12.2408
64 3136 19.2135
96 3136 26.0723
128 3136 33.0478
256 3136 60.867
384 3136 88.6729
512 3136 117.106


==> tx1cpu-nm.dat <==
32 49 0.27493
64 49 0.32105
96 49 0.35177
128 49 0.40471
256 49 0.64691
384 49 1.04291
512 49 1.50475
32 196 0.402
64 196 0.59065
96 196 0.79475
128 196 1.00438
256 196 1.90043
384 196 2.85462
512 196 3.78805
32 784 1.98899
64 784 2.89271
96 784 3.79049
128 784 4.69691
256 784 8.45054
384 784 12.1066
512 784 15.7885
32 3136 10.1296
64 3136 16.4574
96 3136 22.6827
128 3136 28.9736
256 3136 53.9826
384 3136 78.985
512 3136 103.908
32 12544 42.0779
64 12544 68.2165
96 12544 93.779
128 12544 120.109
256 12544 231.007
384 12544 350.051
512 12544 458.266

